Probabilistic Circuits for Variational Inference in Discrete Graphical Models

Inference in discrete graphical models with variational methods is difficult because of the inability to re-parameterize gradients of the Evidence Lower Bound (ELBO). Many sampling-based methods have been proposed for estimating these gradients, but they suffer from high bias or variance. In this paper, we propose a new approach that leverages the tractability of probabilistic circuit models, such as Sum Product Networks (SPN), to compute ELBO gradients exactly (without sampling) for a certain class of densities. In particular, we show that selective-SPNs are suitable as an expressive variational distribution, and prove that when the log-density of the target model is a polynomial the corresponding ELBO can be computed analytically. To scale to graphical models with thousands of variables, we develop an efficient and effective construction of selective-SPNs with size $O(kn)$, where $n$ is the number of variables and $k$ is an adjustable hyperparameter. We demonstrate our approach on three types of graphical models -- Ising models, Latent Dirichlet Allocation, and factor graphs from the UAI Inference Competition. Selective-SPNs give a better lower bound than mean-field and structured mean-field, and is competitive with approximations that do not provide a lower bound, such as Loopy Belief Propagation and Tree-Reweighted Belief Propagation. Our results show that probabilistic circuits are promising tools for variational inference in discrete graphical models as they combine tractability and expressivity.

==> dat/ising16x16_mixed_diff.dat <==
Str	MCMCdiff	MFdiff	SPNdiff	SMFdiff	LBPdiff	TRWBPdiff	MCMCerr	MFerr	SPNerr	SMFerr	LBPerr	TRWBPerr
2	-10000000414.267	-36.360	-17.285	-20.911	10.487	99.075	3.012	1.488	2.455	2.958	1.779	1.371
4	-10000000808.217	-88.341	-35.555	-50.014	66.921	188.469	21.521	20.115	17.570	15.735	5.423	5.228
6	-10000001166.083	-98.845	-30.115	-37.896	140.693	272.995	18.352	6.922	4.065	6.853	9.031	9.615
8	-10000001552.705	-169.857	-42.617	-72.181	226.300	364.583	17.499	20.995	2.598	5.848	7.480	8.450
10	-10000001938.495	-175.330	-62.709	-87.004	320.580	463.300	21.629	9.000	9.011	7.738	6.251	6.535
12	-10000002297.920	-226.699	-74.366	-108.872	399.913	544.488	49.561	16.969	7.225	17.931	24.404	24.547
14	-10000002679.008	-284.218	-57.673	-88.927	493.138	638.935	35.197	39.154	26.466	27.952	16.857	16.889

==> dat/ising32x32_mixed_diff.dat <==
Str	MCMCdiff	MFdiff	SPNdiff	SMFdiff	LBPdiff	TRWBPdiff	MCMCerr	MFerr	SPNerr	SMFerr	LBPerr	TRWBPerr
2	-10000001612.742	-71.482	0.000	-4.735	123.063	503.478	9.291	6.998	0.000	1.162	7.027	5.829
4	-10000003060.801	-214.662	0.000	-37.607	431.319	945.759	7.457	19.203	0.000	12.761	18.543	19.163
6	-10000004659.386	-320.348	0.000	-38.873	799.557	1367.852	31.553	32.874	0.000	20.144	66.161	67.291
8	-10000006080.682	-390.151	0.000	-15.297	1348.460	1940.818	32.702	22.520	0.000	29.553	24.393	24.305
10	-10000007564.399	-484.175	0.000	-44.651	1802.634	2411.214	77.311	20.081	0.000	43.521	22.085	23.513
12	-10000009019.356	-593.619	0.000	-2.977	2300.469	2915.944	63.105	37.379	0.000	12.071	106.556	107.957
14	-10000010398.459	-796.260	0.000	-104.438	2753.991	3375.941	53.233	49.416	0.000	35.504	52.077	52.446

==> dat/ising4x4_pos_diff.dat <==
Str	MCMCdiff	MFdiff	SPNdiff	SMFdiff	LBPdiff	TRWBPdiff	MCMCerr	MFerr	SPNerr	SMFerr	LBPerr	TRWBPerr
2	0.111	-0.831	-0.019	-0.790	-2.286	1.289	0.248	0.042	0.011	0.041	0.327	0.130
4	-0.414	-0.770	-0.011	-0.729	-3.358	1.165	0.429	0.053	0.009	0.021	0.571	0.233
6	0.000	-0.704	0.000	-0.703	-4.556	0.605	0.139	0.006	0.000	0.007	0.242	0.072
8	0.323	-0.693	0.000	-0.693	-5.642	0.204	0.134	0.000	0.000	0.000	0.159	0.063
10	-0.389	-0.693	0.000	-0.693	-5.188	0.493	0.095	0.000	0.000	0.000	0.450	0.205
12	0.136	-0.693	0.000	-0.693	-5.258	0.354	0.172	0.000	0.000	0.000	0.256	0.150
14	-0.091	-0.694	0.000	-0.694	-5.618	0.241	0.218	0.000	0.000	0.000	0.253	0.149

==> dat/ising8x8_mixed_diff.dat <==
Str	MCMCdiff	MFdiff	SPNdiff	SMFdiff	LBPdiff	TRWBPdiff	MCMCerr	MFerr	SPNerr	SMFerr	LBPerr	TRWBPerr
2	-16.450	-8.175	-2.504	-3.861	0.982	19.177	1.663	1.092	0.467	0.360	1.580	2.150
4	-58.627	-13.284	-1.526	-3.833	10.422	36.501	2.833	3.912	0.103	1.297	3.422	3.600
6	-109.469	-22.429	-2.463	-9.678	32.934	61.604	18.595	7.256	1.024	2.904	6.332	6.304
8	-144.385	-26.860	-1.724	-13.050	50.757	80.160	17.171	3.139	0.405	5.260	6.138	6.455
10	-202.454	-20.911	-2.340	-16.647	78.059	109.565	7.779	7.607	1.120	6.528	8.793	8.831
12	-264.815	-23.016	-3.638	-34.245	95.308	127.118	33.334	7.567	1.955	14.105	4.084	3.853
14	-279.528	-30.671	-6.397	-21.153	123.302	155.232	18.871	4.878	3.629	5.162	3.599	3.607

==> dat/lda.dat <==
doc	improvement
1	0
2	0.1677
3	0.0536
4	0.1291
5	0
6	0
7	0.5715
8	2.433
9	0.115
10	0
11	0.1859
12	0
13	0.9882
14	0.0961
15	0.4147
16	1.0655
17	0.5704
18	0.5949
19	0
20	0.978
21	0.4205
22	0.086
23	0.2326
24	0.8107
25	0
26	0.3869
27	0
28	0.9084
29	0
30	0.3658
31	0
32	0.3568
33	0
34	0.6174
35	0.5029
36	0.3024
37	0
38	0.1493
39	0.0788
40	0
41	0.0824
42	1.4094
43	0.322
44	0.2867
45	0
46	0.5883
47	0
48	0.2105
49	0.3921
50	0.5201
51	0
52	0.3576
53	1.7029
54	0
55	0.1501
56	0.5217
57	1.4
58	0
59	1.4677
60	0.0791
61	1.7299
62	0.2023
63	0.9862
64	0.89
65	1.7597
66	0.1673
67	0.5622
68	0.2672
69	1.1328
70	0.1942
71	0
72	0.2593
73	0.1377
74	0.0206
75	0.917
76	0.3622
77	1.643
78	0
79	0
80	0
81	0
82	0
83	0.9532
84	0.0324
85	1.4281
86	0
87	0
88	0
89	0.3313
90	0.8046
91	0.0094
92	0.0904
93	0.6348
94	0
95	1.0294
96	0.4783
97	0.504
98	0.7708
99	1.4518
100	0.0314
